Accurate Retinal Vessel Segmentation via Octave Convolution Neural Network

Retinal vessel segmentation is a crucial step in diagnosing and screening various diseases, including diabetes, ophthalmologic diseases, and cardiovascular diseases. In this paper, we propose an effective and efficient method for vessel segmentation in color fundus images using encoder-decoder based octave convolution networks. Compared with other convolution networks utilizing standard convolution for feature extraction, the proposed method utilizes octave convolutions and octave transposed convolutions for learning multiple-spatial-frequency features, thus can better capture retinal vasculatures with varying sizes and shapes. To provide the network the capability of learning how to decode multifrequency features, we extend octave convolution and propose a new operation named octave transposed convolution. A novel architecture of convolutional neural network, named as Octave UNet integrating both octave convolutions and octave transposed convolutions is proposed based on the encoder-decoder architecture of UNet, which can generate high resolution vessel segmentation in one single forward feeding without post-processing steps. Comprehensive experimental results demonstrate that the proposed Octave UNet outperforms the baseline UNet achieving better or comparable performance to the state-of-the-art methods with fast processing speed. Specifically, the proposed method achieves 0.9664 / 0.9713 / 0.9759 / 0.9698 accuracy, 0.8374 / 0.8664 / 0.8670 / 0.8076 sensitivity, 0.9790 / 0.9798 / 0.9840 / 0.9831 specificity, 0.8127 / 0.8191 / 0.8313 / 0.7963 F1 score, and 0.9835 / 0.9875 / 0.9905 / 0.9845 Area Under Receiver Operating Characteristic curve, on DRIVE, STARE, CHASE_DB1, and HRF datasets, respectively.

==> figures/cases/octave-unet/performances.csv <==
,sample_index,weighted_binary_cross_entropy,acc,se,sp,f1,prc,auroc,ap
0,0,0.20290406048297882,0.9649658203125,0.8854229154169166,0.9727393784075777,0.8181818181818182,0.7604327666151468,0.9884025260581555,0.9101253047414064
1,1,0.1917605847120285,0.9678726196289062,0.8247395833333333,0.9842262309575626,0.840371493555724,0.8566074188562597,0.9887718825693841,0.9301394379545247
2,2,0.20903274416923523,0.9607200622558594,0.7946089160234996,0.9790428672474916,0.8007739189319919,0.807035332657359,0.9733537160781663,0.8888954055052452
3,3,0.19970165193080902,0.9686622619628906,0.8071928071928072,0.9849529648916513,0.8252090470010001,0.8440478781284004,0.9810495607058264,0.9075033396741161
4,4,0.20464040338993073,0.9654769897460938,0.7899882357713683,0.9836921509265536,0.8114504771032126,0.8341114490084379,0.9791750423290659,0.897060803175326
5,5,0.20728160440921783,0.962982177734375,0.772923197492163,0.9834801203597269,0.8025796476380356,0.8346026910383346,0.9734029649316266,0.8893893907471264
6,6,0.20243680477142334,0.9673805236816406,0.7971590673789705,0.9846510670302567,0.8182533103785415,0.840494279975548,0.9819187867655902,0.9038857891180969
7,7,0.2072758674621582,0.9668083190917969,0.800645931955935,0.9824873403717944,0.8061922263058247,0.8118158980800287,0.9773791177038879,0.8914840894067704
8,8,0.2081129252910614,0.9677238464355469,0.8328078678650417,0.9796258089691273,0.8070775474838681,0.7828894983632664,0.9773674510645777,0.8885505779350307
9,9,0.20724806189537048,0.9653434753417969,0.8449814126394052,0.9761079526564266,0.8001232041889424,0.7597877407763339,0.9814603716559066,0.8935115200590555
10,10,0.20692172646522522,0.9632377624511719,0.8115062403829715,0.9781066228827048,0.7975802894410721,0.7841242307851154,0.9808593280579898,0.8903979403288491
11,11,0.19958212971687317,0.96807861328125,0.8584584052773719,0.9784143231047309,0.8225163315517096,0.7894629697487887,0.9873653112199579,0.9130816256828653
12,12,0.2016994059085846,0.9645538330078125,0.8046021689275858,0.9819598421433315,0.8166969147005445,0.8291608251552173,0.9816165420848972,0.9048875319827805
13,13,0.20232754945755005,0.9683303833007812,0.865970205190668,0.9774042973778851,0.8166195440890617,0.7725904873359525,0.9871134621586665,0.9088751801313728
14,14,0.21185287833213806,0.9685134887695312,0.8819722979838494,0.975160713918955,0.7998448033367282,0.7317094813434492,0.9876142521626387,0.8938155283453483
15,15,0.20045670866966248,0.9680023193359375,0.8432838974098956,0.9803796592543516,0.8263497846969196,0.810082396395665,0.9882826716813513,0.9126579830516459
16,16,0.20783594250679016,0.9659996032714844,0.8315141714953062,0.9784809968275937,0.805973398349914,0.7819548872180451,0.9854553987242424,0.8944070261971395
17,17,0.20636700093746185,0.9671401977539062,0.8863537487310872,0.9740616341626045,0.8097866890429714,0.7453961543152161,0.9892731229879109,0.9053882826629298
18,18,0.1912301778793335,0.970947265625,0.9136351140841199,0.976152431361779,0.8396564065855404,0.7767606731068869,0.9914778081386766,0.9371468836351
19,19,0.21422472596168518,0.9644508361816406,0.9013603682822118,0.9694742000980187,0.7890244730705667,0.7015862790884935,0.9885706995067484,0.8939927865441735


==> figures/cases/unet/performances.csv <==
,sample_index,weighted_binary_cross_entropy,acc,se,sp,f1,prc,auroc,ap
0,0,0.2202804982662201,0.9605255126953125,0.8204644785328649,0.9742133782233278,0.7872707836526601,0.7566584999604837,0.9640109556110866,0.8117653491887424
1,1,0.19304591417312622,0.9633102416992188,0.791703869047619,0.9829170633841132,0.8156765044078191,0.8411462450592886,0.9638203408274728,0.8642324368222296
2,2,0.22220955789089203,0.9535064697265625,0.708750911953308,0.980504106293493,0.7517921146953405,0.8003989419366029,0.9400307824692063,0.8015301935333935
3,3,0.1973436176776886,0.9643936157226562,0.7588245088245088,0.9851335461112044,0.7961741712888152,0.8373909049150207,0.9365555848450503,0.8419751117398908
4,4,0.2053685486316681,0.96063232421875,0.7326680459210579,0.9842942739364949,0.7777873476594462,0.8288284154008536,0.9481165848557069,0.830554898503073
5,5,0.211991548538208,0.9570274353027344,0.7115987460815048,0.9834970248157414,0.7632657350005254,0.8230228869249944,0.9403945118491229,0.8193358097327543
6,6,0.20234975218772888,0.9620285034179688,0.7371516130368162,0.9848443467774803,0.7814900996619397,0.8315037137384967,0.9411657711519792,0.8361801201615738
7,7,0.21541740000247955,0.9599342346191406,0.7336194310489758,0.9812892156248826,0.7594751185105457,0.7872199012533232,0.940720189647944,0.8074266130974236
8,8,0.21462933719158173,0.9619293212890625,0.7482941979200979,0.9807756970937304,0.7611525942944668,0.7744606243607851,0.9416447060839199,0.8080392956319132
9,9,0.21410129964351654,0.9623680114746094,0.7914033457249071,0.9776580889686814,0.775422860655178,0.7600749765698219,0.9573590513912589,0.8222594032185132
10,10,0.2149030864238739,0.960174560546875,0.7765002564540947,0.9781736391509038,0.7767990764099714,0.7770981264436649,0.958182933100088,0.8236806427137207
11,11,0.20694659650325775,0.9632949829101562,0.7847877097445434,0.9801258155679025,0.7865288192749701,0.7882776715435585,0.9586380468856158,0.8353447214422158
12,12,0.2071201056241989,0.9594078063964844,0.7581529132817663,0.9813084507459278,0.7856840748424,0.8152900852700218,0.9513431121017453,0.8390626919026704
13,13,0.21448707580566406,0.9637565612792969,0.8081607795371498,0.9775496474223208,0.7840829034384019,0.7613982433684954,0.9638656370321733,0.8230726213746611
14,14,0.22949211299419403,0.9632911682128906,0.8197764586341516,0.9743145268951919,0.7611032496710608,0.7102678157724029,0.9605054033854132,0.799325842392199
15,15,0.20574866235256195,0.9632568359375,0.7877635526260194,0.9806731886093837,0.7947144075021313,0.801789016470993,0.9605847842486838,0.8391021835208713
16,16,0.2201356291770935,0.9604301452636719,0.7587926155504648,0.9791438254801339,0.7650988473470867,0.7715107782243332,0.9524764248107513,0.8038304101281988
17,17,0.22236225008964539,0.963531494140625,0.8271861555566298,0.9752129778801194,0.7816553992325964,0.7408754383686194,0.966188801831612,0.8119339478622842
18,18,0.1999122053384781,0.9674148559570312,0.8593878860075139,0.9772260088715785,0.8145301372242487,0.774122988031366,0.9725555538290183,0.8556049698824695
19,19,0.22803714871406555,0.9631843566894531,0.8386179072052966,0.9731025365407663,0.770634788601849,0.7128473443545551,0.9676776110927504,0.8024881770905505

